Mechanism Design for Ad-Supported Platforms

Many digital platforms earn revenue by selling content access and displaying ads. We study monopoly screening by a platform allocating heterogeneous content and ads to heterogeneous consumers. Advertising generates revenue and affects information rents through nuisance, which alters the platform's incentives to allocate content. The optimal mechanism balances a trade-off between advertising and rent extraction: Expanding content access increases advertising revenue but reduces sales revenue by raising information rents. The mechanism features novel distortions in content access and ad exposure, rationalizes contracts across ad-supported platforms, and explains why greater ad profitability may weaken incentives to invest in content quality.

==> data_points3_global.txt <==
0 1.25
0.0101010101010101 1.24991836501347
0.0202020202020202 1.24967333198693
0.0303030303030303 1.24926451583907
0.0404040404040404 1.24869127181869
0.0505050505050505 1.24795269103237
0.0606060606060606 1.24704759408369
0.0707070707070707 1.24597452272157
0.0808080808080808 1.24473172936029
0.0909090909090909 1.24331716429593
0.101010101010101 1.24172846039951
0.111111111111111 1.23996291501695
0.121212121212121 1.23801746874586
0.131313131313131 1.23588868068915
0.141414141414141 1.23357269969984
0.151515151515152 1.23106523102965
0.161616161616162 1.22836149766763
0.171717171717172 1.22545619550125
0.181818181818182 1.22234344124032
0.191919191919192 1.2190167118039
0.202020202020202 1.2154687735681
0.212121212121212 1.21169159948713
0.222222222222222 1.20767627160627
0.232323232323232 1.20341286584585
0.242424242424242 1.19889031509954
0.252525252525253 1.19409624558685
0.262626262626263 1.18901677992604
0.272727272727273 1.18363629840412
0.282828282828283 1.17793714719722
0.292929292929293 1.1718992785171
0.303030303030303 1.16549980233831
0.313131313131313 1.15871242173874
0.323232323232323 1.1515067127674
0.333333333333333 1.14384719319791
0.343434343434343 1.13569209930891
0.353535353535354 1.12699175042655
0.363636363636364 1.11768631757733
0.37037037037037 1.11111111111111

0.37037037037037 0
0.373737373737374 0
0.383838383838384 0
0.393939393939394 0
0.404040404040404 0
0.414141414141414 0
0.424242424242424 0
0.434343434343434 0
0.444444444444444 0
0.454545454545455 0
0.464646464646465 0
0.474747474747475 0
0.484848484848485 0
0.494949494949495 0
0.505050505050505 0
0.515151515151515 0
0.525252525252525 0
0.535353535353535 0
0.545454545454545 0
0.555555555555556 0
0.565656565656566 0
0.575757575757576 0
0.585858585858586 0
0.595959595959596 0
0.606060606060606 0
0.616161616161616 0
0.626262626262626 0
0.636363636363636 0
0.646464646464647 0
0.656565656565657 0
0.666666666666667 0
0.676767676767677 0
0.686868686868687 0
0.696969696969697 0
0.707070707070707 0
0.717171717171717 0
0.727272727272727 0
0.737373737373737 0
0.747474747474748 0
0.757575757575758 0
0.767676767676768 0
0.777777777777778 0
0.787878787878788 0
0.797979797979798 0
0.808080808080808 0
0.818181818181818 0
0.828282828282828 0
0.838383838383838 0
0.848484848484849 0
0.858585858585859 0
0.868686868686869 0
0.878787878787879 0
0.888888888888889 0
0.898989898989899 0
0.909090909090909 0
0.919191919191919 0
0.929292929292929 0
0.939393939393939 0
0.94949494949495 0
0.95959595959596 0
0.96969696969697 0
0.97979797979798 0
0.98989898989899 0
1 0


==> data_points_phi_global.txt <==
0 0.5
0.0101010101010101 0.495959332071698
0.0202020202020202 0.491917079573948
0.0303030303030303 0.487871651712337
0.0404040404040404 0.483821445173877
0.0505050505050505 0.47976483769458
0.0606060606060606 0.475700181415051
0.0707070707070707 0.471625795946202
0.0808080808080808 0.467539961060681
0.0909090909090909 0.463440908917005
0.101010101010101 0.459326815712349
0.111111111111111 0.455195792646108
0.121212121212121 0.451045876059038
0.131313131313131 0.446875016591337
0.141414141414141 0.442681067176442
0.151515151515152 0.438461769654389
0.161616161616162 0.43421473974761
0.171717171717172 0.429937450091011
0.181818181818182 0.425627210944213
0.191919191919192 0.42128114813324
0.202020202020202 0.416896177666845
0.212121212121212 0.412468976342249
0.222222222222222 0.407995947487378
0.232323232323232 0.403473180769121
0.242424242424242 0.398896404712339
0.252525252525253 0.394260930197822
0.262626262626263 0.389561582704241
0.272727272727273 0.384792620378833
0.282828282828283 0.379947634090137
0.292929292929293 0.375019424322899
0.303030303030303 0.369999847952638
0.313131313131313 0.364879625325223
0.323232323232323 0.359648094254047
0.333333333333333 0.354292891867218
0.343434343434343 0.348799536580676
0.353535353535354 0.343150868938683
0.363636363636364 0.337326288280699
0.37037037037037 0.333333333333333

0.37037037037037 0
0.373737373737374 0
0.383838383838384 0
0.393939393939394 0
0.404040404040404 0
0.414141414141414 0
0.424242424242424 0
0.434343434343434 0
0.444444444444444 0
0.454545454545455 0
0.464646464646465 0
0.474747474747475 0
0.484848484848485 0
0.494949494949495 0
0.505050505050505 0
0.515151515151515 0
0.525252525252525 0
0.535353535353535 0
0.545454545454545 0
0.555555555555556 0
0.565656565656566 0
0.575757575757576 0
0.585858585858586 0
0.595959595959596 0
0.606060606060606 0
0.616161616161616 0
0.626262626262626 0
0.636363636363636 0
0.646464646464647 0
0.656565656565657 0
0.666666666666667 0
0.676767676767677 0
0.686868686868687 0
0.696969696969697 0
0.707070707070707 0
0.717171717171717 0
0.727272727272727 0
0.737373737373737 0
0.747474747474748 0
0.757575757575758 0
0.767676767676768 0
0.777777777777778 0
0.787878787878788 0
0.797979797979798 0
0.808080808080808 0
0.818181818181818 0
0.828282828282828 0
0.838383838383838 0
0.848484848484849 0
0.858585858585859 0
0.868686868686869 0
0.878787878787879 0
0.888888888888889 0
0.898989898989899 0
0.909090909090909 0
0.919191919191919 0
0.929292929292929 0
0.939393939393939 0
0.94949494949495 0
0.95959595959596 0
0.96969696969697 0
0.97979797979798 0
0.98989898989899 0
1 0

